Reciprocity of the Wigner derivative for spherical tetrahedra

The Wigner derivative is the partial derivative of dihedral angle with respect to opposite edge length in a tetrahedron, all other edge lengths remaining fixed. We compute the inverse Wigner derivative for spherical tetrahedra, namely the partial derivative of edge length with respect to opposite dihedral angle, all other dihedral angles remaining fixed. We show that the inverse Wigner derivative is actually equal to the Wigner derivative. These computations are motivated by the asymptotics of the classical and quantum 6j symbols for SU(2).

==> sphericaltriangle.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-2.5, -2) {};
		\node [style=none] (1) at (2.5, -2) {};
		\node [style=none] (2) at (0, 3.5) {};
		\node [style=none] (3) at (3, -2.25) {$v_2$};
		\node [style=none] (4) at (-2.75, -2.25) {$v_1$};
		\node [style=none] (5) at (0, 3.75) {$v_0$};
		\node [style=none] (6) at (-2, 1.5) {$c$};
		\node [style=none] (7) at (2.25, 1.25) {$b$};
		\node [style=none] (8) at (0, -2.75) {$a$};
		\node [style=none] (9) at (-0.75, 2.5) {};
		\node [style=none] (10) at (0.75, 2.5) {};
		\node [style=none] (11) at (0.75, 2.5) {};
		\node [style=none] (12) at (-2.25, -0.75) {};
		\node [style=none] (13) at (-1.5, -2.25) {};
		\node [style=none] (14) at (2.25, -0.75) {};
		\node [style=none] (15) at (5.5, -1.25) {};
		\node [style=none] (16) at (1.5, -2.25) {};
		\node [style=none] (17) at (0, 2.75) {$A$};
		\node [style=none] (18) at (-2, -1.5) {$B$};
		\node [style=none] (19) at (2, -1.5) {$C$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=simple, bend right=15, looseness=1.00] (0.center) to (1.center);
		\draw [style=simple, bend left=15, looseness=1.00] (0.center) to (2.center);
		\draw [style=simple, bend left=15, looseness=1.00] (2.center) to (1.center);
		\draw [style=simple, bend right=15, looseness=1.00] (9.center) to (10.center);
		\draw [style=simple, bend left, looseness=1.00] (12.center) to (13.center);
		\draw [style=simple, bend right, looseness=1.00] (14.center) to (16.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> sphericaltriangles.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-9.5, 1) {};
		\node [style=none] (1) at (-5, 1) {};
		\node [style=none] (2) at (-7.25, 6.5) {};
		\node [style=none] (3) at (-8.25, 5) {};
		\node [style=none] (4) at (-6.25, 5) {};
		\node [style=none] (5) at (-9.25, 2.5) {};
		\node [style=none] (6) at (-8.25, 0.75) {};
		\node [style=none] (7) at (-5.25, 2.5) {};
		\node [style=none] (8) at (-6.25, 0.75) {};
		\node [style=none] (9) at (-7.25, 5.5) {$E$};
		\node [style=none] (10) at (-9, 1.5) {$A$};
		\node [style=none] (11) at (-5.5, 1.5) {$B$};
		\node [style=none] (12) at (-9.25, 3.75) {$\alpha$};
		\node [style=none] (13) at (-5.25, 3.75) {$\beta$};
		\node [style=none] (14) at (-7.5, 0.25) {$\gamma$};
		\node [style=none] (15) at (-7.5, -0.75) {$Lk(v_0)$};
		\node [style=none] (16) at (-0.75, 6.5) {};
		\node [style=none] (17) at (0.25, 0.75) {};
		\node [style=none] (18) at (0.25, 5) {};
		\node [style=none] (19) at (1.25, 2.5) {};
		\node [style=none] (20) at (-3, 1) {};
		\node [style=none] (21) at (-2.75, 2.5) {};
		\node [style=none] (22) at (-2.75, 3.75) {$\epsilon$};
		\node [style=none] (23) at (-1, 0.25) {$\kappa$};
		\node [style=none] (24) at (-1.75, 5) {};
		\node [style=none] (25) at (1, 1.5) {$A$};
		\node [style=none] (26) at (1.5, 1) {};
		\node [style=none] (27) at (1.5, 3.5) {$\delta$};
		\node [style=none] (28) at (-1.75, 0.75) {};
		\node [style=none] (29) at (-0.75, 5.5) {$C$};
		\node [style=none] (30) at (-2.5, 1.5) {$F$};
		\node [style=none] (31) at (-0.75, -0.75) {$Lk(v_2)$};
		\node [style=none] (32) at (6, 6.5) {};
		\node [style=none] (33) at (7, 0.75) {};
		\node [style=none] (34) at (7, 5) {};
		\node [style=none] (35) at (8, 2.5) {};
		\node [style=none] (36) at (3.75, 1) {};
		\node [style=none] (37) at (4, 2.5) {};
		\node [style=none] (38) at (3.75, 3.5) {$\lambda$};
		\node [style=none] (39) at (6, 0.25) {$\sigma$};
		\node [style=none] (40) at (5, 5) {};
		\node [style=none] (41) at (7.75, 1.5) {$B$};
		\node [style=none] (42) at (8.25, 1) {};
		\node [style=none] (43) at (8.25, 3.5) {$\rho$};
		\node [style=none] (44) at (5, 0.75) {};
		\node [style=none] (45) at (6, 5.5) {$D$};
		\node [style=none] (46) at (4.25, 1.5) {$F$};
		\node [style=none] (47) at (6.25, -0.75) {$Lk(v_3)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=simple, bend right=15, looseness=1.00] (2.center) to (0.center);
		\draw [style=simple, bend right=15, looseness=1.00] (0.center) to (1.center);
		\draw [style=simple, bend right=15, looseness=1.00] (1.center) to (2.center);
		\draw [style=simple, bend right=15, looseness=1.00] (3.center) to (4.center);
		\draw [style=simple, bend left, looseness=1.00] (5.center) to (6.center);
		\draw [style=simple, bend right, looseness=1.00] (7.center) to (8.center);
		\draw [style=simple, bend right=15, looseness=1.00] (16.center) to (20.center);
		\draw [style=simple, bend right=15, looseness=1.00] (20.center) to (26.center);
		\draw [style=simple, bend right=15, looseness=1.00] (26.center) to (16.center);
		\draw [style=simple, bend right=15, looseness=1.00] (24.center) to (18.center);
		\draw [style=simple, bend left, looseness=1.00] (21.center) to (28.center);
		\draw [style=simple, bend right, looseness=1.00] (19.center) to (17.center);
		\draw [style=simple, bend right=15, looseness=1.00] (32.center) to (36.center);
		\draw [style=simple, bend right=15, looseness=1.00] (36.center) to (42.center);
		\draw [style=simple, bend right=15, looseness=1.00] (42.center) to (32.center);
		\draw [style=simple, bend right=15, looseness=1.00] (40.center) to (34.center);
		\draw [style=simple, bend left, looseness=1.00] (37.center) to (44.center);
		\draw [style=simple, bend right, looseness=1.00] (35.center) to (33.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> tetrahedron.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0.5, -4.5) {};
		\node [style=none] (1) at (4.5, -1.5) {};
		\node [style=none] (2) at (-2.25, 5.25) {};
		\node [style=none] (3) at (-5.25, -3) {};
		\node [style=none] (4) at (-2.5, 5.75) {$v_1$};
		\node [style=none] (5) at (5, -1.75) {$v_3$};
		\node [style=none] (6) at (0.75, -5) {$v_0$};
		\node [style=none] (7) at (-5.75, -3.25) {$v_2$};
		\node [style=none] (8) at (-0.75, -4.425) {};
		\node [style=none] (9) at (0.425, -2.75) {};
		\node [style=none] (10) at (1.525, -3.9) {};
		\node [style=none] (11) at (-0.75, -3.25) {};
		\node [style=blue text] (12) at (-0.75, -3.25) {$\alpha$};
		\node [style=blue text] (14) at (1.225, -2.575) {$\beta$};
		\node [style=blue text] (15) at (0.85, -3.4) {$\gamma$};
		\node [style=none] (16) at (3.825, -2.175) {};
		\node [style=none] (17) at (4.425, -0.5) {};
		\node [style=none] (18) at (3, -1.35) {};
		\node [style=blue text] (19) at (3.225, -0.375) {$\lambda$};
		\node [style=blue text] (21) at (3.1, -2.325) {$\sigma$};
		\node [style=blue text] (23) at (4.1, -1.125) {$\rho$};
		\node [style=none] (24) at (-5.05, -1.325) {};
		\node [style=none] (26) at (-4.075, -3.575) {};
		\node [style=none] (27) at (-3.925, -2.425) {};
		\node [style=blue text] (29) at (-4.7, -2.275) {$\delta$};
		\node [style=blue text] (30) at (-3.95, -1.6) {$\epsilon$};
		\node [style=blue text] (31) at (-3.425, -3) {$\kappa$};
		\node [style=none] (32) at (-2.55, -4.05) {};
		\node [style=none] (33) at (-2.225, -2.675) {};
		\node [style=none] (34) at (-1.55, -3.3) {};
		\node [style=none] (35) at (-2.35, -3.175) {};
		\node [style=none] (36) at (-1.875, -3.525) {};
		\node [style=green text] (37) at (-1.75, -2.95) {\small $A$};
		\node [style=none] (38) at (-4.5, 1) {};
		\node [style=none] (39) at (-3.45, 0.45) {};
		\node [style=none] (40) at (-3.35, 1.65) {};
		\node [style=none] (41) at (-3.85, 1.375) {};
		\node [style=none] (42) at (-3.95, 0.7) {};
		\node [style=green text] (43) at (-3.25, 1) {};
		\node [style=green text] (44) at (-3.325, 1) {\small $C$};
		\node [style=none] (45) at (-0.175, 0.775) {};
		\node [style=none] (46) at (-1.25, 1.25) {};
		\node [style=none] (47) at (0.5, 1.75) {};
		\node [style=none] (48) at (-0.825, 1.05) {};
		\node [style=none] (49) at (0.25, 1.375) {};
		\node [style=green text] (50) at (-0.075, 1.75) {\small $E$};
		\node [style=none] (51) at (2.925, 2.95) {};
		\node [style=none] (52) at (1.5, 3) {};
		\node [style=none] (53) at (2, 2) {};
		\node [style=none] (54) at (2.1, 2.975) {};
		\node [style=none] (55) at (2.325, 2.35) {};
		\node [style=green text] (56) at (1.6, 2.45) {\small $D$};
		\node [style=none] (57) at (2.75, -3.1) {};
		\node [style=none] (58) at (2.625, -1.925) {};
		\node [style=none] (59) at (1.75, -2.575) {};
		\node [style=none] (60) at (2.65, -2.375) {};
		\node [style=none] (61) at (2.1, -2.775) {};
		\node [style=green text] (62) at (2.15, -2.2) {\small $B$};
		\node [style=none] (63) at (-1.075, -1.575) {};
		\node [style=none] (64) at (-0.5, -0.25) {};
		\node [style=none] (65) at (-0.45, -2.3) {};
		\node [style=none] (66) at (-0.7, -0.725) {};
		\node [style=none] (67) at (-0.625, -2.1) {};
		\node [style=none] (68) at (0, -1) {};
		\node [style=green text] (69) at (-0.2, -1) {\small $F$};
		\node [style=red text] (70) at (-2.75, -4.5) {$a$};
		\node [style=red text] (71) at (-4.75, 1.75) {$c$};
		\node [style=red text] (72) at (0.35, 0.025) {$e$};
		\node [style=red text] (73) at (3.5, 2.75) {$d$};
		\node [style=red text] (74) at (2.85, -3.575) {$b$};
		\node [style=red text] (75) at (-2.125, -1.425) {$f$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=15] (2.center) to (3.center);
		\draw [in=-180, out=-30, looseness=0.75] (3.center) to (0.center);
		\draw [in=-135, out=30, looseness=1.25] (0.center) to (1.center);
		\draw [bend left=45] (2.center) to (1.center);
		\draw [bend left=15] (2.center) to (0.center);
		\draw [style=basic dashed, bend left=15] (3.center) to (1.center);
		\draw [style=basic blue, in=90, out=-165, looseness=0.75] (9.center) to (8.center);
		\draw [style=basic blue, bend left=45] (9.center) to (10.center);
		\draw [style=basic blue dashed, bend left=315] (10.center) to (8.center);
		\draw [style=basic blue dashed, in=-285, out=-180] (17.center) to (18.center);
		\draw [style=basic blue dashed, in=180, out=-120, looseness=1.25] (18.center) to (16.center);
		\draw [style=basic blue, in=135, out=-165] (17.center) to (16.center);
		\draw [style=basic blue, in=90, out=-30, looseness=0.75] (24.center) to (26.center);
		\draw [style=basic blue dashed, in=30, out=-45, looseness=0.75] (27.center) to (26.center);
		\draw [style=basic blue dashed, bend right=45, looseness=0.75] (27.center) to (24.center);
		\draw [style=basic green] (33.center) to (32.center);
		\draw [style=basic green dashed] (34.center) to (32.center);
		\draw [style=basic green, bend left=45, looseness=1.25] (35.center) to (36.center);
		\draw [style=basic green] (38.center) to (39.center);
		\draw [style=basic green dashed] (38.center) to (40.center);
		\draw [style=basic green, in=45, out=-45, looseness=1.25] (41.center) to (42.center);
		\draw [style=basic green] (46.center) to (45.center);
		\draw [style=basic green] (47.center) to (45.center);
		\draw [style=basic green, bend left] (48.center) to (49.center);
		\draw [style=basic green] (51.center) to (53.center);
		\draw [style=basic green dashed] (52.center) to (51.center);
		\draw [style=basic green, bend right=45, looseness=1.25] (54.center) to (55.center);
		\draw [style=basic green] (58.center) to (57.center);
		\draw [style=basic green dashed] (59.center) to (57.center);
		\draw [style=basic green, bend right=45] (60.center) to (61.center);
		\draw [style=basic green dashed] (64.center) to (63.center);
		\draw [style=basic green dashed] (63.center) to (65.center);
		\draw [style=basic green, bend left] (66.center) to (67.center);
	\end{pgfonlayer}
\end{tikzpicture}

